Robust Performance Analysis for Time-Varying Multi-Agent Systems with Stochastic Packet Loss

Recently, a scalable approach to system analysis and controller synthesis for homogeneous multi-agent systems with Bernoulli distributed packet loss has been proposed. As a key result of that line of work, it was shown how to obtain upper bounds on the $H_2$-norm that are robust with respect to uncertain interconnection topologies. The main contribution of the current paper is to show that the same upper bounds hold not only for uncertain but also time-varying topologies that are superimposed with the stochastic packet loss. Because the results are formulated in terms of linear matrix inequalities that are independent of the number of agents, multi-agent systems of any size can be analysed efficiently. The applicability of the approach is demonstrated on a numerical first-order consensus example, on which the obtained upper bounds are compared to estimates from Monte-Carlo simulations.

==> figures/data/eigenvalue_contour.csv <==
20,20
0.08,1.90016331431135
0.180100502512563,1.90016331431135
0.280201005025126,1.90016331431135
0.380301507537688,1.90016331431135
0.480402010050251,1.90016331431135
0.580502512562814,1.90016331431135
0.680603015075377,1.90016331431135
0.78070351758794,1.90016331431135
0.880804020100503,1.90016331431135
0.980904522613065,1.90016331431135
1.08100502512563,1.90016331431135
1.18110552763819,1.90016331431135
1.28120603015075,1.90016331431135
1.38130653266332,1.90016331431135
1.48140703517588,1.90016331431135
1.58150753768844,1.90016331431135
1.68160804020101,1.90016331431135
1.78170854271357,1.90016331431135
1.88180904522613,1.90016331431135
1.90016331431135,1.90016331431135
30,41
0.08,4.02362515756786
0.180100502512563,4.02362515756786
0.280201005025126,4.02362515756786
0.380301507537688,4.02362515756786
0.480402010050251,4.02362515756786
0.580502512562814,4.02362515756786
0.680603015075377,4.02362515756786
0.78070351758794,4.02362515756786
0.880804020100503,4.02362515756786
0.980904522613065,4.02362515756786
1.08100502512563,4.02362515756786
1.18110552763819,4.02362515756786
1.28120603015075,4.02362515756786
1.38130653266332,4.02362515756786
1.48140703517588,4.02362515756786
1.58150753768844,4.02362515756786
1.68160804020101,4.02362515756786
1.78170854271357,4.02362515756786
1.88180904522613,4.02362515756786
1.98190954773869,4.02362515756786
2.08201005025126,4.02362515756786
2.18211055276382,4.02362515756786
2.28221105527638,4.02362515756786
2.38231155778894,4.02362515756786
2.48241206030151,4.02362515756786
2.58251256281407,4.02362515756786
2.68261306532663,4.02362515756786
2.7827135678392,4.02362515756786
2.88281407035176,4.02362515756786
2.98291457286432,4.02362515756786
3.08301507537688,4.02362515756786
3.18311557788945,4.02362515756786
3.28321608040201,4.02362515756786
3.38331658291457,4.02362515756786
3.48341708542714,4.02362515756786
3.5835175879397,4.02362515756786
3.68361809045226,4.02362515756786
3.78371859296482,4.02362515756786
3.88381909547739,4.02362515756786
3.98391959798995,4.02362515756786
4.02362515756786,4.02362515756786
40,68
0.08,6.60871952311361
0.180100502512563,6.60871952311361
0.280201005025126,6.60871952311361
0.380301507537688,6.60871952311361
0.480402010050251,6.60871952311361
0.580502512562814,6.60871952311361
0.680603015075377,6.60871952311361
0.78070351758794,6.60871952311361
0.880804020100503,6.60871952311361
0.980904522613065,6.60871952311361
1.08100502512563,6.60871952311361
1.18110552763819,6.60871952311361
1.28120603015075,6.60871952311361
1.38130653266332,6.60871952311361
1.48140703517588,6.60871952311361
1.58150753768844,6.60871952311361
1.68160804020101,6.60871952311361
1.78170854271357,6.60871952311361
1.88180904522613,6.60871952311361
1.98190954773869,6.60871952311361
2.08201005025126,6.60871952311361
2.18211055276382,6.60871952311361
2.28221105527638,6.60871952311361
2.38231155778894,6.60871952311361
2.48241206030151,6.60871952311361
2.58251256281407,6.60871952311361
2.68261306532663,6.60871952311361
2.7827135678392,6.60871952311361
2.88281407035176,6.60871952311361
2.98291457286432,6.60871952311361
3.08301507537688,6.60871952311361
3.18311557788945,6.60871952311361
3.28321608040201,6.60871952311361
3.38331658291457,6.60871952311361
3.48341708542714,6.60871952311361
3.5835175879397,6.60871952311361
3.68361809045226,6.60871952311361
3.78371859296482,6.60871952311361
3.88381909547739,6.60871952311361
3.98391959798995,6.60871952311361
4.08402010050251,6.60871952311361
4.18412060301508,6.60871952311361
4.28422110552764,6.60871952311361
4.3843216080402,6.60871952311361
4.48442211055276,6.60871952311361
4.58452261306533,6.60871952311361
4.68462311557789,6.60871952311361
4.78472361809045,6.60871952311361
4.88482412060302,6.60871952311361
4.98492462311558,6.60871952311361
5,6.60871952311361
5.08502512562814,6.60871952311361
5.1851256281407,6.60871952311361
5.28522613065327,6.60871952311361
5.38532663316583,6.60871952311361
5.48542713567839,6.60871952311361
5.58552763819096,6.60871952311361
5.68562814070352,6.60871952311361
5.78572864321608,6.60871952311361
5.88582914572864,6.60871952311361
5.98592964824121,6.60871952311361
6.08603015075377,6.60871952311361
6.18613065326633,6.60871952311361
6.2862311557789,6.60871952311361
6.38633165829146,6.60871952311361
6.48643216080402,6.60871952311361
6.58653266331658,6.60871952311361
6.60871952311361,6.60871952311361
50,96
0.08,9.4059409620091
0.180100502512563,9.4059409620091
0.280201005025126,9.4059409620091
0.380301507537688,9.4059409620091
0.480402010050251,9.4059409620091
0.580502512562814,9.4059409620091
0.680603015075377,9.4059409620091
0.78070351758794,9.4059409620091
0.880804020100503,9.4059409620091
0.980904522613065,9.4059409620091
1.08100502512563,9.4059409620091
1.18110552763819,9.4059409620091
1.28120603015075,9.4059409620091
1.38130653266332,9.4059409620091
1.48140703517588,9.4059409620091
1.58150753768844,9.4059409620091
1.68160804020101,9.4059409620091
1.78170854271357,9.4059409620091
1.88180904522613,9.4059409620091
1.98190954773869,9.4059409620091
2.08201005025126,9.4059409620091
2.18211055276382,9.4059409620091
2.28221105527638,9.4059409620091
2.38231155778894,9.4059409620091
2.48241206030151,9.4059409620091
2.58251256281407,9.4059409620091
2.68261306532663,9.4059409620091
2.7827135678392,9.4059409620091
2.88281407035176,9.4059409620091
2.98291457286432,9.4059409620091
3.08301507537688,9.4059409620091
3.18311557788945,9.4059409620091
3.28321608040201,9.4059409620091
3.38331658291457,9.4059409620091
3.48341708542714,9.4059409620091
3.5835175879397,9.4059409620091
3.68361809045226,9.4059409620091
3.78371859296482,9.4059409620091
3.88381909547739,9.4059409620091
3.98391959798995,9.4059409620091
4.08402010050251,9.4059409620091
4.18412060301508,9.4059409620091
4.28422110552764,9.4059409620091
4.3843216080402,9.4059409620091
4.48442211055276,9.4059409620091
4.58452261306533,9.4059409620091
4.68462311557789,9.4059409620091
4.78472361809045,9.4059409620091
4.88482412060302,9.4059409620091
4.98492462311558,9.4059409620091
5,9.4059409620091
5.08502512562814,9.4059409620091
5.1851256281407,9.4059409620091
5.28522613065327,9.4059409620091
5.38532663316583,9.4059409620091
5.48542713567839,9.4059409620091
5.58552763819096,9.4059409620091
5.68562814070352,9.4059409620091
5.78572864321608,9.4059409620091
5.88582914572864,9.4059409620091
5.98592964824121,9.4059409620091
6.08603015075377,9.4059409620091
6.18613065326633,9.4059409620091
6.2862311557789,9.4059409620091
6.38633165829146,9.4059409620091
6.48643216080402,9.4059409620091
6.58653266331658,9.4059409620091
6.68663316582915,9.4059409620091
6.78673366834171,9.4059409620091
6.88683417085427,9.4059409620091
6.98693467336683,9.4059409620091
7.0870351758794,9.4059409620091
7.18713567839196,9.4059409620091
7.28723618090452,9.4059409620091
7.38733668341709,9.4059409620091
7.48743718592965,9.4059409620091
7.58753768844221,9.4059409620091
7.68763819095477,9.4059409620091
7.78773869346734,9.4059409620091
7.8878391959799,9.4059409620091
7.98793969849246,9.4059409620091
8.08804020100503,9.4059409620091
8.18814070351759,9.4059409620091
8.28824120603015,9.4059409620091
8.38834170854271,9.4059409620091
8.48844221105528,9.4059409620091
8.58854271356784,9.4059409620091
8.6886432160804,9.4059409620091
8.78874371859297,9.4059409620091
8.88884422110553,9.4059409620091
8.98894472361809,9.4059409620091
9.08904522613065,9.4059409620091
9.18914572864322,9.4059409620091
9.28924623115578,9.4059409620091
9.38934673366834,9.4059409620091
9.4059409620091,9.4059409620091
60,124
0.08,12.2142707579068
0.180100502512563,12.2142707579068
0.280201005025126,12.2142707579068
0.380301507537688,12.2142707579068
0.480402010050251,12.2142707579068
0.580502512562814,12.2142707579068
0.680603015075377,12.2142707579068
0.78070351758794,12.2142707579068
0.880804020100503,12.2142707579068
0.980904522613065,12.2142707579068
1.08100502512563,12.2142707579068
1.18110552763819,12.2142707579068
1.28120603015075,12.2142707579068
1.38130653266332,12.2142707579068
1.48140703517588,12.2142707579068
1.58150753768844,12.2142707579068
1.68160804020101,12.2142707579068
1.78170854271357,12.2142707579068
1.88180904522613,12.2142707579068
1.98190954773869,12.2142707579068
2.08201005025126,12.2142707579068
2.18211055276382,12.2142707579068
2.28221105527638,12.2142707579068
2.38231155778894,12.2142707579068
2.48241206030151,12.2142707579068
2.58251256281407,12.2142707579068
2.68261306532663,12.2142707579068
2.7827135678392,12.2142707579068
2.88281407035176,12.2142707579068
2.98291457286432,12.2142707579068
3.08301507537688,12.2142707579068
3.18311557788945,12.2142707579068
3.28321608040201,12.2142707579068
3.38331658291457,12.2142707579068
3.48341708542714,12.2142707579068
3.5835175879397,12.2142707579068
3.68361809045226,12.2142707579068
3.78371859296482,12.2142707579068
3.88381909547739,12.2142707579068
3.98391959798995,12.2142707579068
4.08402010050251,12.2142707579068
4.18412060301508,12.2142707579068
4.28422110552764,12.2142707579068
4.3843216080402,12.2142707579068
4.48442211055276,12.2142707579068
4.58452261306533,12.2142707579068
4.68462311557789,12.2142707579068
4.78472361809045,12.2142707579068
4.88482412060302,12.2142707579068
4.98492462311558,12.2142707579068
5,12.2142707579068
5.08502512562814,12.2142707579068
5.1851256281407,12.2142707579068
5.28522613065327,12.2142707579068
5.38532663316583,12.2142707579068
5.48542713567839,12.2142707579068
5.58552763819096,12.2142707579068
5.68562814070352,12.2142707579068
5.78572864321608,12.2142707579068
5.88582914572864,12.2142707579068
5.98592964824121,12.2142707579068
6.08603015075377,12.2142707579068
6.18613065326633,12.2142707579068
6.2862311557789,12.2142707579068
6.38633165829146,12.2142707579068
6.48643216080402,12.2142707579068
6.58653266331658,12.2142707579068
6.68663316582915,12.2142707579068
6.78673366834171,12.2142707579068
6.88683417085427,12.2142707579068
6.98693467336683,12.2142707579068
7.0870351758794,12.2142707579068
7.18713567839196,12.2142707579068
7.28723618090452,12.2142707579068
7.38733668341709,12.2142707579068
7.48743718592965,12.2142707579068
7.58753768844221,12.2142707579068
7.68763819095477,12.2142707579068
7.78773869346734,12.2142707579068
7.8878391959799,12.2142707579068
7.98793969849246,12.2142707579068
8.08804020100503,12.2142707579068
8.18814070351759,12.2142707579068
8.28824120603015,12.2142707579068
8.38834170854271,12.2142707579068
8.48844221105528,12.2142707579068
8.58854271356784,12.2142707579068
8.6886432160804,12.2142707579068
8.78874371859297,12.2142707579068
8.88884422110553,12.2142707579068
8.98894472361809,12.2142707579068
9.08904522613065,12.2142707579068
9.18914572864322,12.2142707579068
9.28924623115578,12.2142707579068
9.38934673366834,12.2142707579068
9.48944723618091,12.2142707579068
9.58954773869347,12.2142707579068
9.68964824120603,12.2142707579068
9.78974874371859,12.2142707579068
9.88984924623116,12.2142707579068
9.98994974874372,12.2142707579068
10.0900502512563,12.2142707579068
10.1901507537688,12.2142707579068
10.2902512562814,12.2142707579068
10.390351758794,12.2142707579068
10.4904522613065,12.2142707579068
10.5905527638191,12.2142707579068
10.6906532663317,12.2142707579068
10.7907537688442,12.2142707579068
10.8908542713568,12.2142707579068
10.9909547738693,12.2142707579068
11.0910552763819,12.2142707579068
11.1911557788945,12.2142707579068
11.291256281407,12.2142707579068
11.3913567839196,12.2142707579068
11.4914572864322,12.2142707579068
11.5915577889447,12.2142707579068
11.6916582914573,12.2142707579068
11.7917587939699,12.2142707579068
11.8918592964824,12.2142707579068
11.991959798995,12.2142707579068
12.0920603015075,12.2142707579068
12.1921608040201,12.2142707579068
12.2142707579068,12.2142707579068
70,151
0.08,14.8959982441779
0.180100502512563,14.8959982441779
0.280201005025126,14.8959982441779
0.380301507537688,14.8959982441779
0.480402010050251,14.8959982441779
0.580502512562814,14.8959982441779
0.680603015075377,14.8959982441779
0.78070351758794,14.8959982441779
0.880804020100503,14.8959982441779
0.980904522613065,14.8959982441779
1.08100502512563,14.8959982441779
1.18110552763819,14.8959982441779
1.28120603015075,14.8959982441779
1.38130653266332,14.8959982441779
1.48140703517588,14.8959982441779
1.58150753768844,14.8959982441779
1.68160804020101,14.8959982441779
1.78170854271357,14.8959982441779
1.88180904522613,14.8959982441779
1.98190954773869,14.8959982441779
2.08201005025126,14.8959982441779
2.18211055276382,14.8959982441779
2.28221105527638,14.8959982441779
2.38231155778894,14.8959982441779
2.48241206030151,14.8959982441779
2.58251256281407,14.8959982441779
2.68261306532663,14.8959982441779
2.7827135678392,14.8959982441779
2.88281407035176,14.8959982441779
2.98291457286432,14.8959982441779
3.08301507537688,14.8959982441779
3.18311557788945,14.8959982441779
3.28321608040201,14.8959982441779
3.38331658291457,14.8959982441779
3.48341708542714,14.8959982441779
3.5835175879397,14.8959982441779
3.68361809045226,14.8959982441779
3.78371859296482,14.8959982441779
3.88381909547739,14.8959982441779
3.98391959798995,14.8959982441779
4.08402010050251,14.8959982441779
4.18412060301508,14.8959982441779
4.28422110552764,14.8959982441779
4.3843216080402,14.8959982441779
4.48442211055276,14.8959982441779
4.58452261306533,14.8959982441779
4.68462311557789,14.8959982441779
4.78472361809045,14.8959982441779
4.88482412060302,14.8959982441779
4.98492462311558,14.8959982441779
5,14.8959982441779
5.08502512562814,14.8959982441779
5.1851256281407,14.8959982441779
5.28522613065327,14.8959982441779
5.38532663316583,14.8959982441779
5.48542713567839,14.8959982441779
5.58552763819096,14.8959982441779
5.68562814070352,14.8959982441779
5.78572864321608,14.8959982441779
5.88582914572864,14.8959982441779
5.98592964824121,14.8959982441779
6.08603015075377,14.8959982441779
6.18613065326633,14.8959982441779
6.2862311557789,14.8959982441779
6.38633165829146,14.8959982441779
6.48643216080402,14.8959982441779
6.58653266331658,14.8959982441779
6.68663316582915,14.8959982441779
6.78673366834171,14.8959982441779
6.88683417085427,14.8959982441779
6.98693467336683,14.8959982441779
7.0870351758794,14.8959982441779
7.18713567839196,14.8959982441779
7.28723618090452,14.8959982441779
7.38733668341709,14.8959982441779
7.48743718592965,14.8959982441779
7.58753768844221,14.8959982441779
7.68763819095477,14.8959982441779
7.78773869346734,14.8959982441779
7.8878391959799,14.8959982441779
7.98793969849246,14.8959982441779
8.08804020100503,14.8959982441779
8.18814070351759,14.8959982441779
8.28824120603015,14.8959982441779
8.38834170854271,14.8959982441779
8.48844221105528,14.8959982441779
8.58854271356784,14.8959982441779
8.6886432160804,14.8959982441779
8.78874371859297,14.8959982441779
8.88884422110553,14.8959982441779
8.98894472361809,14.8959982441779
9.08904522613065,14.8959982441779
9.18914572864322,14.8959982441779
9.28924623115578,14.8959982441779
9.38934673366834,14.8959982441779
9.48944723618091,14.8959982441779
9.58954773869347,14.8959982441779
9.68964824120603,14.8959982441779
9.78974874371859,14.8959982441779
9.88984924623116,14.8959982441779
9.98994974874372,14.8959982441779
10.0900502512563,14.8959982441779
10.1901507537688,14.8959982441779
10.2902512562814,14.8959982441779
10.390351758794,14.8959982441779
10.4904522613065,14.8959982441779
10.5905527638191,14.8959982441779
10.6906532663317,14.8959982441779
10.7907537688442,14.8959982441779
10.8908542713568,14.8959982441779
10.9909547738693,14.8959982441779
11.0910552763819,14.8959982441779
11.1911557788945,14.8959982441779
11.291256281407,14.8959982441779
11.3913567839196,14.8959982441779
11.4914572864322,14.8959982441779
11.5915577889447,14.8959982441779
11.6916582914573,14.8959982441779
11.7917587939699,14.8959982441779
11.8918592964824,14.8959982441779
11.991959798995,14.8959982441779
12.0920603015075,14.8959982441779
12.1921608040201,14.8959982441779
12.2922613065327,14.8959982441779
12.3923618090452,14.8959982441779
12.4924623115578,14.8959982441779
12.5925628140704,14.8959982441779
12.6926633165829,14.8959982441779
12.7927638190955,14.8959982441779
12.892864321608,14.8959982441779
12.9929648241206,14.8959982441779
13.0930653266332,14.8959982441779
13.1931658291457,14.8959982441779
13.2932663316583,14.8959982441779
13.3933668341709,14.8959982441779
13.4934673366834,14.8959982441779
13.593567839196,14.8959982441779
13.6936683417085,14.8959982441779
13.7937688442211,14.8959982441779
13.8938693467337,14.8959982441779
13.9939698492462,14.8959982441779
14.0940703517588,14.8959982441779
14.1941708542714,14.8959982441779
14.2942713567839,14.8959982441779
14.3943718592965,14.8959982441779
14.494472361809,14.8959982441779
14.5945728643216,14.8959982441779
14.6946733668342,14.8959982441779
14.7947738693467,14.8959982441779
14.8948743718593,14.8959982441779
14.8959982441779,14.8959982441779
80,175
0.08,17.3713863602329
0.180100502512563,17.3713863602329
0.280201005025126,17.3713863602329
0.380301507537688,17.3713863602329
0.480402010050251,17.3713863602329
0.580502512562814,17.3713863602329
0.680603015075377,17.3713863602329
0.78070351758794,17.3713863602329
0.880804020100503,17.3713863602329
0.980904522613065,17.3713863602329
1.08100502512563,17.3713863602329
1.18110552763819,17.3713863602329
1.28120603015075,17.3713863602329
1.38130653266332,17.3713863602329
1.48140703517588,17.3713863602329
1.58150753768844,17.3713863602329
1.68160804020101,17.3713863602329
1.78170854271357,17.3713863602329
1.88180904522613,17.3713863602329
1.98190954773869,17.3713863602329
2.08201005025126,17.3713863602329
2.18211055276382,17.3713863602329
2.28221105527638,17.3713863602329
2.38231155778894,17.3713863602329
2.48241206030151,17.3713863602329
2.58251256281407,17.3713863602329
2.68261306532663,17.3713863602329
2.7827135678392,17.3713863602329
2.88281407035176,17.3713863602329
2.98291457286432,17.3713863602329
3.08301507537688,17.3713863602329
3.18311557788945,17.3713863602329
3.28321608040201,17.3713863602329
3.38331658291457,17.3713863602329
3.48341708542714,17.3713863602329
3.5835175879397,17.3713863602329
3.68361809045226,17.3713863602329
3.78371859296482,17.3713863602329
3.88381909547739,17.3713863602329
3.98391959798995,17.3713863602329
4.08402010050251,17.3713863602329
4.18412060301508,17.3713863602329
4.28422110552764,17.3713863602329
4.3843216080402,17.3713863602329
4.48442211055276,17.3713863602329
4.58452261306533,17.3713863602329
4.68462311557789,17.3713863602329
4.78472361809045,17.3713863602329
4.88482412060302,17.3713863602329
4.98492462311558,17.3713863602329
5,17.3713863602329
5.08502512562814,17.3713863602329
5.1851256281407,17.3713863602329
5.28522613065327,17.3713863602329
5.38532663316583,17.3713863602329
5.48542713567839,17.3713863602329
5.58552763819096,17.3713863602329
5.68562814070352,17.3713863602329
5.78572864321608,17.3713863602329
5.88582914572864,17.3713863602329
5.98592964824121,17.3713863602329
6.08603015075377,17.3713863602329
6.18613065326633,17.3713863602329
6.2862311557789,17.3713863602329
6.38633165829146,17.3713863602329
6.48643216080402,17.3713863602329
6.58653266331658,17.3713863602329
6.68663316582915,17.3713863602329
6.78673366834171,17.3713863602329
6.88683417085427,17.3713863602329
6.98693467336683,17.3713863602329
7.0870351758794,17.3713863602329
7.18713567839196,17.3713863602329
7.28723618090452,17.3713863602329
7.38733668341709,17.3713863602329
7.48743718592965,17.3713863602329
7.58753768844221,17.3713863602329
7.68763819095477,17.3713863602329
7.78773869346734,17.3713863602329
7.8878391959799,17.3713863602329
7.98793969849246,17.3713863602329
8.08804020100503,17.3713863602329
8.18814070351759,17.3713863602329
8.28824120603015,17.3713863602329
8.38834170854271,17.3713863602329
8.48844221105528,17.3713863602329
8.58854271356784,17.3713863602329
8.6886432160804,17.3713863602329
8.78874371859297,17.3713863602329
8.88884422110553,17.3713863602329
8.98894472361809,17.3713863602329
9.08904522613065,17.3713863602329
9.18914572864322,17.3713863602329
9.28924623115578,17.3713863602329
9.38934673366834,17.3713863602329
9.48944723618091,17.3713863602329
9.58954773869347,17.3713863602329
9.68964824120603,17.3713863602329
9.78974874371859,17.3713863602329
9.88984924623116,17.3713863602329
9.98994974874372,17.3713863602329
10.0900502512563,17.3713863602329
10.1901507537688,17.3713863602329
10.2902512562814,17.3713863602329
10.390351758794,17.3713863602329
10.4904522613065,17.3713863602329
10.5905527638191,17.3713863602329
10.6906532663317,17.3713863602329
10.7907537688442,17.3713863602329
10.8908542713568,17.3713863602329
10.9909547738693,17.3713863602329
11.0910552763819,17.3713863602329
11.1911557788945,17.3713863602329
11.291256281407,17.3713863602329
11.3913567839196,17.3713863602329
11.4914572864322,17.3713863602329
11.5915577889447,17.3713863602329
11.6916582914573,17.3713863602329
11.7917587939699,17.3713863602329
11.8918592964824,17.3713863602329
11.991959798995,17.3713863602329
12.0920603015075,17.3713863602329
12.1921608040201,17.3713863602329
12.2922613065327,17.3713863602329
12.3923618090452,17.3713863602329
12.4924623115578,17.3713863602329
12.5925628140704,17.3713863602329
12.6926633165829,17.3713863602329
12.7927638190955,17.3713863602329
12.892864321608,17.3713863602329
12.9929648241206,17.3713863602329
13.0930653266332,17.3713863602329
13.1931658291457,17.3713863602329
13.2932663316583,17.3713863602329
13.3933668341709,17.3713863602329
13.4934673366834,17.3713863602329
13.593567839196,17.3713863602329
13.6936683417085,17.3713863602329
13.7937688442211,17.3713863602329
13.8938693467337,17.3713863602329
13.9939698492462,17.3713863602329
14.0940703517588,17.3713863602329
14.1941708542714,17.3713863602329
14.2942713567839,17.3713863602329
14.3943718592965,17.3713863602329
14.494472361809,17.3713863602329
14.5945728643216,17.3713863602329
14.6946733668342,17.3713863602329
14.7947738693467,17.3713863602329
14.8948743718593,17.3713863602329
14.9949748743719,17.3713863602329
15.0950753768844,17.3713863602329
15.195175879397,17.3713863602329
15.2952763819095,17.3713863602329
15.3953768844221,17.3713863602329
15.4954773869347,17.3713863602329
15.5955778894472,17.3713863602329
15.6956783919598,17.3713863602329
15.7957788944724,17.3713863602329
15.8958793969849,17.3713863602329
15.9959798994975,17.3713863602329
16.09608040201,17.3713863602329
16.1961809045226,17.3713863602329
16.2962814070352,17.3713863602329
16.3963819095477,17.3713863602329
16.4964824120603,17.3713863602329
16.5965829145729,17.3713863602329
16.6966834170854,17.3713863602329
16.796783919598,17.3713863602329
16.8968844221106,17.3713863602329
16.9969849246231,17.3713863602329
17.0970854271357,17.3713863602329
17.1971859296482,17.3713863602329
17.2972864321608,17.3713863602329
17.3713863602329,17.3713863602329
90,198
0.08,19.6050809357994
0.180100502512563,19.6050809357994
0.280201005025126,19.6050809357994
0.380301507537688,19.6050809357994
0.480402010050251,19.6050809357994
0.580502512562814,19.6050809357994
0.680603015075377,19.6050809357994
0.78070351758794,19.6050809357994
0.880804020100503,19.6050809357994
0.980904522613065,19.6050809357994
1.08100502512563,19.6050809357994
1.18110552763819,19.6050809357994
1.28120603015075,19.6050809357994
1.38130653266332,19.6050809357994
1.48140703517588,19.6050809357994
1.58150753768844,19.6050809357994
1.68160804020101,19.6050809357994
1.78170854271357,19.6050809357994
1.88180904522613,19.6050809357994
1.98190954773869,19.6050809357994
2.08201005025126,19.6050809357994
2.18211055276382,19.6050809357994
2.28221105527638,19.6050809357994
2.38231155778894,19.6050809357994
2.48241206030151,19.6050809357994
2.58251256281407,19.6050809357994
2.68261306532663,19.6050809357994
2.7827135678392,19.6050809357994
2.88281407035176,19.6050809357994
2.98291457286432,19.6050809357994
3.08301507537688,19.6050809357994
3.18311557788945,19.6050809357994
3.28321608040201,19.6050809357994
3.38331658291457,19.6050809357994
3.48341708542714,19.6050809357994
3.5835175879397,19.6050809357994
3.68361809045226,19.6050809357994
3.78371859296482,19.6050809357994
3.88381909547739,19.6050809357994
3.98391959798995,19.6050809357994
4.08402010050251,19.6050809357994
4.18412060301508,19.6050809357994
4.28422110552764,19.6050809357994
4.3843216080402,19.6050809357994
4.48442211055276,19.6050809357994
4.58452261306533,19.6050809357994
4.68462311557789,19.6050809357994
4.78472361809045,19.6050809357994
4.88482412060302,19.6050809357994
4.98492462311558,19.6050809357994
5,19.6050809357994
5.08502512562814,19.6050809357994
5.1851256281407,19.6050809357994
5.28522613065327,19.6050809357994
5.38532663316583,19.6050809357994
5.48542713567839,19.6050809357994
5.58552763819096,19.6050809357994
5.68562814070352,19.6050809357994
5.78572864321608,19.6050809357994
5.88582914572864,19.6050809357994
5.98592964824121,19.6050809357994
6.08603015075377,19.6050809357994
6.18613065326633,19.6050809357994
6.2862311557789,19.6050809357994
6.38633165829146,19.6050809357994
6.48643216080402,19.6050809357994
6.58653266331658,19.6050809357994
6.68663316582915,19.6050809357994
6.78673366834171,19.6050809357994
6.88683417085427,19.6050809357994
6.98693467336683,19.6050809357994
7.0870351758794,19.6050809357994
7.18713567839196,19.6050809357994
7.28723618090452,19.6050809357994
7.38733668341709,19.6050809357994
7.48743718592965,19.6050809357994
7.58753768844221,19.6050809357994
7.68763819095477,19.6050809357994
7.78773869346734,19.6050809357994
7.8878391959799,19.6050809357994
7.98793969849246,19.6050809357994
8.08804020100503,19.6050809357994
8.18814070351759,19.6050809357994
8.28824120603015,19.6050809357994
8.38834170854271,19.6050809357994
8.48844221105528,19.6050809357994
8.58854271356784,19.6050809357994
8.6886432160804,19.6050809357994
8.78874371859297,19.6050809357994
8.88884422110553,19.6050809357994
8.98894472361809,19.6050809357994
9.08904522613065,19.6050809357994
9.18914572864322,19.6050809357994
9.28924623115578,19.6050809357994
9.38934673366834,19.6050809357994
9.48944723618091,19.6050809357994
9.58954773869347,19.6050809357994
9.68964824120603,19.6050809357994
9.78974874371859,19.6050809357994
9.88984924623116,19.6050809357994
9.98994974874372,19.6050809357994
10.0900502512563,19.6050809357994
10.1901507537688,19.6050809357994
10.2902512562814,19.6050809357994
10.390351758794,19.6050809357994
10.4904522613065,19.6050809357994
10.5905527638191,19.6050809357994
10.6906532663317,19.6050809357994
10.7907537688442,19.6050809357994
10.8908542713568,19.6050809357994
10.9909547738693,19.6050809357994
11.0910552763819,19.6050809357994
11.1911557788945,19.6050809357994
11.291256281407,19.6050809357994
11.3913567839196,19.6050809357994
11.4914572864322,19.6050809357994
11.5915577889447,19.6050809357994
11.6916582914573,19.6050809357994
11.7917587939699,19.6050809357994
11.8918592964824,19.6050809357994
11.991959798995,19.6050809357994
12.0920603015075,19.6050809357994
12.1921608040201,19.6050809357994
12.2922613065327,19.6050809357994
12.3923618090452,19.6050809357994
12.4924623115578,19.6050809357994
12.5925628140704,19.6050809357994
12.6926633165829,19.6050809357994
12.7927638190955,19.6050809357994
12.892864321608,19.6050809357994
12.9929648241206,19.6050809357994
13.0930653266332,19.6050809357994
13.1931658291457,19.6050809357994
13.2932663316583,19.6050809357994
13.3933668341709,19.6050809357994
13.4934673366834,19.6050809357994
13.593567839196,19.6050809357994
13.6936683417085,19.6050809357994
13.7937688442211,19.6050809357994
13.8938693467337,19.6050809357994
13.9939698492462,19.6050809357994
14.0940703517588,19.6050809357994
14.1941708542714,19.6050809357994
14.2942713567839,19.6050809357994
14.3943718592965,19.6050809357994
14.494472361809,19.6050809357994
14.5945728643216,19.6050809357994
14.6946733668342,19.6050809357994
14.7947738693467,19.6050809357994
14.8948743718593,19.6050809357994
14.9949748743719,19.6050809357994
15.0950753768844,19.6050809357994
15.195175879397,19.6050809357994
15.2952763819095,19.6050809357994
15.3953768844221,19.6050809357994
15.4954773869347,19.6050809357994
15.5955778894472,19.6050809357994
15.6956783919598,19.6050809357994
15.7957788944724,19.6050809357994
15.8958793969849,19.6050809357994
15.9959798994975,19.6050809357994
16.09608040201,19.6050809357994
16.1961809045226,19.6050809357994
16.2962814070352,19.6050809357994
16.3963819095477,19.6050809357994
16.4964824120603,19.6050809357994
16.5965829145729,19.6050809357994
16.6966834170854,19.6050809357994
16.796783919598,19.6050809357994
16.8968844221106,19.6050809357994
16.9969849246231,19.6050809357994
17.0970854271357,19.6050809357994
17.1971859296482,19.6050809357994
17.2972864321608,19.6050809357994
17.3973869346734,19.6050809357994
17.4974874371859,19.6050809357994
17.5975879396985,19.6050809357994
17.6976884422111,19.6050809357994
17.7977889447236,19.6050809357994
17.8978894472362,19.6050809357994
17.9979899497487,19.6050809357994
18.0980904522613,19.6050809357994
18.1981909547739,19.6050809357994
18.2982914572864,19.6050809357994
18.398391959799,19.6050809357994
18.4984924623116,19.6050809357994
18.5985929648241,19.6050809357994
18.6986934673367,19.6050809357994
18.7987939698492,19.6050809357994
18.8988944723618,19.6050809357994
18.9989949748744,19.6050809357994
19.0990954773869,19.6050809357994
19.1991959798995,19.6050809357994
19.2992964824121,19.6050809357994
19.3993969849246,19.6050809357994
19.4994974874372,19.6050809357994
19.5995979899497,19.6050809357994
19.6050809357994,19.6050809357994


==> figures/data/eigenvalue_contour_adj.csv <==
1.2,22
0.08,0.32027088140791
0.125340655832125,0.380301507537688
0.180100502512563,0.475081198226687
0.185760126640914,0.480402010050251
0.272007796828184,0.580502512562814
0.280201005025126,0.591816018706025
0.373494878253598,0.680603015075377
0.380301507537688,0.688113226140773
0.480402010050251,0.772369508707043
0.492658876572259,0.78070351758794
0.580502512562814,0.848639551588204
0.630120837798782,0.880804020100503
0.680603015075377,0.917480611559408
0.78070351758794,0.980034323635157
0.782291833117108,0.980904522613065
0.880804020100503,1.0406915784855
0.955462421303674,1.08100502512563
0.980904522613065,1.09607894721278
1.08100502512563,1.14946586580893
1.14628570477257,1.18110552763819
1.18110552763819,1.1994771365703
1.21665894213685,1.21665894213685
1.4,54
0.08,0.50350027150247
0.116037256970441,0.580502512562814
0.15541313748105,0.680603015075377
0.180100502512563,0.753364997341854
0.197177360759023,0.78070351758794
0.252150918383827,0.880804020100503
0.280201005025126,0.93804844986198
0.310670154398803,0.980904522613065
0.374916554287815,1.08100502512563
0.380301507537688,1.09021103512184
0.449996579811207,1.18110552763819
0.480402010050251,1.2242733477859
0.530043432148542,1.28120603015075
0.580502512562814,1.34378668420878
0.616594925492915,1.38130653266332
0.680603015075377,1.45285394067532
0.71030108352994,1.48140703517588
0.78070351758794,1.55383262585518
0.811387866815658,1.58150753768844
0.880804020100503,1.64821061212677
0.919867747209025,1.68160804020101
0.980904522613065,1.73699480134318
1.03564408408807,1.78170854271357
1.08100502512563,1.82090444857007
1.15856592739343,1.88180904522613
1.18110552763819,1.90047591732871
1.28120603015075,1.97640854859172
1.28907110505347,1.98190954773869
1.38130653266332,2.04976510827363
1.42857467868159,2.08201005025126
1.48140703517588,2.11982690830646
1.57478824392056,2.18211055276382
1.58150753768844,2.18680269475965
1.68160804020101,2.25221588307962
1.73047450388012,2.28221105527638
1.78170854271357,2.31507024776471
1.88180904522613,2.37557518003908
1.89359938334201,2.38231155778894
1.98190954773869,2.43493354096521
2.06597884198128,2.48241206030151
2.08201005025126,2.49183845429183
2.18211055276382,2.5477580007242
2.24745201385482,2.58251256281407
2.28221105527638,2.60173156081588
2.38231155778894,2.6545344750787
2.43800521127815,2.68261306532663
2.48241206030151,2.70585277496991
2.58251256281407,2.75600489902601
2.63811064572555,2.7827135678392
2.68261306532663,2.80487529800302
2.7827135678392,2.85273959848728
2.84813145766406,2.88281407035176
2.88281407035176,2.89932220197439
2.91328234396692,2.91328234396692
1.6,124
0.08,0.796152769803452
0.105251559788295,0.880804020100503
0.131894029344267,0.980904522613065
0.155945357162158,1.08100502512563
0.177865178701613,1.18110552763819
0.180100502512563,1.19221806302635
0.213055503276742,1.28120603015075
0.247335672979319,1.38130653266332
0.279216463492889,1.48140703517588
0.280201005025126,1.4847146932621
0.322003641131321,1.58150753768844
0.362580712196764,1.68160804020101
0.380301507537688,1.72800759506692
0.407186217389564,1.78170854271357
0.454560288561186,1.88180904522613
0.480402010050251,1.93939745879469
0.504017138182512,1.98190954773869
0.556881763207075,2.08201005025126
0.580502512562814,2.12894076872039
0.612429428804239,2.18211055276382
0.66984045930167,2.28221105527638
0.680603015075377,2.301818191939
0.73197133811742,2.38231155778894
0.78070351758794,2.46195258995171
0.794982865788884,2.48241206030151
0.86208412785039,2.58251256281407
0.880804020100503,2.61154268642207
0.932313723934272,2.68261306532663
0.980904522613065,2.75220593810333
1.00456766578254,2.7827135678392
1.07946607777293,2.88281407035176
1.08100502512563,2.88494354291693
1.15891639112136,2.98291457286432
1.18110552763819,3.01176919528955
1.24092160271008,3.08301507537688
1.28120603015075,3.13258104365269
1.32575065907059,3.18311557788945
1.38130653266332,3.24815605006491
1.41360286673519,3.28321608040201
1.48140703517588,3.35910170990349
1.50462638124849,3.38331658291457
1.58150753768844,3.46590215591793
1.59893132544874,3.48341708542714
1.68160804020101,3.56894967576011
1.69659927869066,3.5835175879397
1.78170854271357,3.66856682202425
1.79769025474897,3.68361809045226
1.88180904522613,3.76502227630465
1.9022479060251,3.78371859296482
1.98190954773869,3.85854245987777
2.01030345268348,3.88381909547739
2.08201005025126,3.94932018250294
2.12187868092051,3.98391959798995
2.18211055276382,4.03752118733563
2.23698825238332,4.08402010050251
2.28221105527638,4.12328917461234
2.35564149770034,4.18412060301508
2.38231155778894,4.20674970765239
2.47784381954064,4.28422110552764
2.48241206030151,4.28801328567278
2.58251256281407,4.36756482120134
2.60450326429822,4.3843216080402
2.68261306532663,4.44521554691006
2.73498936630724,4.48442211055276
2.7827135678392,4.52095281789347
2.86909201288477,4.58452261306533
2.88281407035176,4.59484424511685
2.98291457286432,4.66732475982052
3.00770424328772,4.68462311557789
3.08301507537688,4.7383105354633
3.15050146380355,4.78472361809045
3.18311557788945,4.80762789673524
3.28321608040201,4.87551487904929
3.29741718233207,4.88482412060302
3.38331658291457,4.94229964549451
3.4491659228467,4.98492462311558
3.48341708542714,5.00754552145359
3.5835175879397,5.07155523405102
3.60525686484017,5.08502512562814
3.68361809045226,5.13454394631068
3.76616478638032,5.1851256281407
3.78371859296482,5.19609166886502
3.88381909547739,5.25677043330285
3.93216567406435,5.28522613065327
3.98391959798995,5.31626978993858
4.08402010050251,5.3746055504486
4.10294437025832,5.38532663316583
4.18412060301508,5.432177929871
4.27897568896719,5.48542713567839
4.28422110552764,5.48842601060968
4.3843216080402,5.54411907854083
4.4607620778078,5.58552763819096
4.48442211055276,5.5985762980545
4.58452261306533,5.65235291661229
4.6480794471246,5.68562814070352
4.68462311557789,5.70510045656404
4.78472361809045,5.75710349728162
4.84121620366993,5.78572864321608
4.88482412060302,5.80821069848639
4.98492462311558,5.85856530669402
5,5.8660433955804
5.04036882170558,5.88582914572864
5.08502512562814,5.90809174237196
5.1851256281407,5.95690809425573
5.24605106533572,5.98592964824121
5.28522613065327,6.00490521661853
5.38532663316583,6.05228075865546
5.45828606532127,6.08603015075377
5.48542713567839,6.0987932180493
5.58552763819096,6.14481450116217
5.67742030043735,6.18613065326633
5.68562814070352,6.18988121138809
5.78572864321608,6.23462540470717
5.88582914572864,6.27840602082339
5.90410990065941,6.2862311557789
5.98592964824121,6.32181655883273
6.08603015075377,6.36443566980004
6.13855250812646,6.38633165829146
6.18613065326633,6.40647982241824
6.2862311557789,6.44799530070739
6.38084153259509,6.48643216080402
6.38633165829146,6.4886972952059
6.48643216080402,6.52916130438789
6.55719076529065,6.55719076529065
1.8,250
0.08,1.26124100817182
0.0840160312169131,1.28120603015075
0.102636054092018,1.38130653266332
0.119952801756693,1.48140703517588
0.136136841486715,1.58150753768844
0.151327302582965,1.68160804020101
0.165639157156661,1.78170854271357
0.179168508059023,1.88180904522613
0.180100502512563,1.88908166275437
0.202001494585344,1.98190954773869
0.22445440419117,2.08201005025126
0.245852749812351,2.18211055276382
0.266291164470196,2.28221105527638
0.280201005025126,2.35339286888424
0.288400341104721,2.38231155778894
0.315613565394859,2.48241206030151
0.341750848062147,2.58251256281407
0.366894043049384,2.68261306532663
0.380301507537688,2.73802120876689
0.394477724280986,2.7827135678392
0.425106928290317,2.88281407035176
0.454690531714653,2.98291457286432
0.480402010050251,3.07288305061622
0.483986475941156,3.08301507537688
0.5182679834142,3.18311557788945
0.551487945203893,3.28321608040201
0.580502512562814,3.37335188014832
0.584329338771954,3.38331658291457
0.621650794989906,3.48341708542714
0.657914818593989,3.5835175879397
0.680603015075377,3.6479187959747
0.695224775201394,3.68361809045226
0.735124726136004,3.78371859296482
0.77398276106886,3.88381909547739
0.78070351758794,3.90158424361645
0.816231515124944,3.98391959798995
0.858353299824722,4.08402010050251
0.880804020100503,4.13869727375116
0.901766813278811,4.18412060301508
0.946870800761564,4.28422110552764
0.980904522613065,4.36153889124591
0.992045165169868,4.3843216080402
1.03988879404198,4.48442211055276
1.08100502512563,4.57238933677084
1.08724556150043,4.58452261306533
1.1376183949339,4.68462311557789
1.18110552763819,4.77290704736043
1.18746035441402,4.78472361809045
1.24017869237358,4.88482412060302
1.28120603015075,4.9643390070019
1.29272575858221,4.98492462311558
1.34762834906401,5.08502512562814
1.38130653266332,5.14764931958839
1.40304144849083,5.1851256281407
1.45998603446263,5.28522613065327
1.48140703517588,5.32360124750118
1.51838344934378,5.38532663316583
1.57724396088912,5.48542713567839
1.58150753768844,5.49281148398945
1.63871277390938,5.58552763819096
1.68160804020101,5.65630800131659
1.70052499493245,5.68562814070352
1.76398129136462,5.78572864321608
1.78170854271357,5.8141809413654
1.82907524327879,5.88582914572864
1.88180904522613,5.96696407390479
1.894849765377,5.98592964824121
1.96253731291398,6.08603015075377
1.98190954773869,6.1151541346592
2.03172228289565,6.18613065326633
2.08201005025126,6.2589529931296
2.10183740554425,6.2862311557789
2.17344678130761,6.38633165829146
2.18211055276382,6.39863380734301
2.24705122461979,6.48643216080402
2.28221105527638,6.53470678773011
2.32177647820511,6.58653266331658
2.38231155778894,6.66704058867041
2.39772544199956,6.68663316582915
2.47530636233122,6.78673366834171
2.48241206030151,6.79603818937104
2.55484014750253,6.88683417085427
2.58251256281407,6.92203229394844
2.63572937155541,6.98693467336683
2.68261306532663,7.04493841199311
2.71805024292288,7.0870351758794
2.7827135678392,7.16494318324081
2.80187182722853,7.18713567839196
2.88281407035176,7.28221243346307
2.8872570345225,7.28723618090452
2.97457735879669,7.38733668341709
2.98291457286432,7.39702452333202
3.06365186834423,7.48743718592965
3.08301507537688,7.50941268508398
3.15436926034454,7.58753768844221
3.18311557788945,7.61942975094453
3.24678025124423,7.68763819095477
3.28321608040201,7.72718609153775
3.34093205376279,7.78773869346734
3.38331658291457,7.83278162288307
3.43686885163735,7.8878391959799
3.48341708542714,7.93630707621423
3.53463221481419,7.98793969849246
3.5835175879397,8.03784508202202
3.63426146412706,8.08804020100503
3.68361809045226,8.13747109976868
3.73579399296905,8.18814070351759
3.78371859296482,8.23525421871304
3.83926555222419,8.28824120603015
3.88381909547739,8.3312578505501
3.94471050371525,8.38834170854271
3.98391959798995,8.42554033081053
4.05216204659874,8.48844221105528
4.08402010050251,8.51815544296456
4.16165242045891,8.58854271356784
4.18412060301508,8.60915287676385
4.27321308829182,8.6886432160804
4.28422110552764,8.69857863040683
4.3843216080402,8.78650105449108
4.38694400808304,8.78874371859297
4.48442211055276,8.87306146038168
4.50315325912536,8.88884422110553
4.58452261306533,8.95818206525854
4.62156618827148,8.98894472361809
4.68462311557789,9.0418964599965
4.7422116349879,9.08904522613065
4.78472361809045,9.12423601070838
4.86511849235199,9.18914572864322
4.88482412060302,9.20523004866942
4.98492462311558,9.28495256017722
4.99039181814138,9.28924623115578
5,9.29687378854109
5.08502512562814,9.36356606687898
5.11862439655711,9.38934673366834
5.1851256281407,9.4409199428721
5.24918735688888,9.48944723618091
5.28522613065327,9.51703641356332
5.38216640080059,9.58954773869347
5.38532663316583,9.59193639760755
5.48542713567839,9.66588635973298
5.51832629117413,9.68964824120603
5.58552763819096,9.73868940002446
5.65707208240101,9.78974874371859
5.68562814070352,9.8103378912401
5.78572864321608,9.88093871754643
5.79864038285209,9.88984924623116
5.88582914572864,9.95063125790296
5.94345669988061,9.98994974874372
5.98592964824121,10.0192202968214
6.08603015075377,10.086752213682
6.09102279432407,10.0900502512563
6.18613065326633,10.1535029443104
6.24221847215963,10.1901507537688
6.2862311557789,10.2191925590708
6.38633165829146,10.2838945076315
6.39636932965152,10.2902512562814
6.48643216080402,10.3478446207131
6.5542637790965,10.390351758794
6.58653266331658,10.4107690310632
6.68663316582915,10.4728460880734
6.71559421156594,10.4904522613065
6.78673366834171,10.5341144430655
6.88052266722915,10.5905527638191
6.88683417085427,10.5943868335293
6.98693467336683,10.654016023272
7.0496450771056,10.6906532663317
7.0870351758794,10.7127031523465
7.18713567839196,10.7706071516397
7.22263729847446,10.7907537688442
7.28723618090452,10.8277542856178
7.38733668341709,10.8840087442037
7.39975019967175,10.8908542713568
7.48743718592965,10.9396564280612
7.58135701790375,10.9909547738693
7.58753768844221,10.994361498905
7.68763819095477,11.0485151952889
7.76774519296199,11.0910552763819
7.78773869346734,11.1017689005254
7.8878391959799,11.1544267296108
7.9589545151703,11.1911557788945
7.98793969849246,11.2062603099498
8.08804020100503,11.2574786630584
8.15526747760462,11.291256281407
8.18814070351759,11.3079201588133
8.28824120603015,11.3577509589184
8.35697868920171,11.3913567839196
8.38834170854271,11.4068255331003
8.48844221105528,11.4553166494627
8.56439683118028,11.4914572864322
8.58854271356784,11.5030468701962
8.6886432160804,11.5502424846362
8.77784675949917,11.5915577889447
8.78874371859297,11.5966485727098
8.88884422110553,11.6425895040752
8.98894472361809,11.6877233852529
8.99782749420719,11.6916582914573
9.08904522613065,11.7324135428739
9.18914572864322,11.7763550224912
9.2248600135817,11.7917587939699
9.28924623115578,11.8197656799028
9.38934673366834,11.8625481074982
9.45914400538508,11.8918592964824
9.48944723618091,11.9046926361483
9.58954773869347,11.9463468942823
9.68964824120603,11.9872763875851
9.70130513010862,11.991959798995
9.78974874371859,12.0277918263433
9.88984924623116,12.0676411798525
9.95227536337382,12.0920603015075
9.98994974874372,12.1069198334496
10.0900502512563,12.1457143606875
10.1901507537688,12.1838332509827
10.2124069600294,12.1921608040201
10.2902512562814,12.2215277501358
10.390351758794,12.2586317697885
10.4826928726961,12.2922613065327
10.4904522613065,12.2951102902066
10.5905527638191,12.3312201701469
10.6906532663317,12.3666964035741
10.7643678557293,12.3923618090452
10.7907537688442,12.4016231723276
10.8908542713568,12.4361385211407
10.9909547738693,12.4700434660228
11.0583393327809,12.4924623115578
11.0910552763819,12.503434475995
11.1911557788945,12.5364082130066
11.291256281407,12.5687927621524
11.3660716162183,12.5925628140704
11.3913567839196,12.6006604394818
11.4914572864322,12.6321402255769
11.5915577889447,12.6630502026668
11.6892351881451,12.6926633165829
11.6916582914573,12.6934037517398
11.7917587939699,12.723432478682
11.8918592964824,12.7529091034135
11.991959798995,12.7818406095387
12.030469719911,12.7927638190955
12.0920603015075,12.8103710172791
12.1921608040201,12.8384513102102
12.2922613065327,12.8660021316292
12.3917491249674,12.892864321608
12.3923618090452,12.8930310386615
12.4924623115578,12.9197481742948
12.5925628140704,12.9459501274118
12.6926633165829,12.9716426911542
12.7773976414969,12.9929648241206
12.7927638190955,12.9968613993606
12.892864321608,13.0217428690704
12.9929648241206,13.046127548093
13.0627955044094,13.0627955044094
2,295
0.08,1.99822824048738
0.0902075932134228,2.08201005025126
0.1018305719912,2.18211055276382
0.112932143300743,2.28221105527638
0.123557086266719,2.38231155778894
0.133744648208167,2.48241206030151
0.14352941988079,2.58251256281407
0.152942044184648,2.68261306532663
0.162009794971744,2.7827135678392
0.170757053517532,2.88281407035176
0.17920570362906,2.98291457286432
0.180100502512563,2.99387815577055
0.193493978492691,3.08301507537688
0.208054179914405,3.18311557788945
0.222163516712406,3.28321608040201
0.235849074796182,3.38331658291457
0.249135570286823,3.48341708542714
0.262045618149782,3.5835175879397
0.274599963809927,3.68361809045226
0.280201005025126,3.72950775276143
0.289801354236697,3.78371859296482
0.307065521013603,3.88381909547739
0.323890339003725,3.98391959798995
0.340297615995627,4.08402010050251
0.356307575324638,4.18412060301508
0.371939005742469,4.28422110552764
0.380301507537688,4.33903900663022
0.389356731534007,4.3843216080402
0.408922063165533,4.48442211055276
0.428055445883127,4.58452261306533
0.446775540936016,4.68462311557789
0.465099825782325,4.78472361809045
0.480402010050251,4.87008264522148
0.483673431193744,4.88482412060302
0.505437054699801,4.98492462311558
0.526767966089917,5.08502512562814
0.547683037131397,5.1851256281407
0.568198171667385,5.28522613065327
0.580502512562814,5.34641133014517
0.589839096355982,5.38532663316583
0.613412952791363,5.48542713567839
0.636560489233901,5.58552763819096
0.659296851698501,5.68562814070352
0.680603015075377,5.78109821416152
0.681804430744173,5.78572864321608
0.707331085385498,5.88582914572864
0.732427247265276,5.98592964824121
0.75710719593915,6.08603015075377
0.78070351758794,6.18332276923542
0.781480262871516,6.18613065326633
0.808726576123435,6.2862311557789
0.835542434375384,6.38633165829146
0.861941227575225,6.48643216080402
0.880804020100503,6.55906963416748
0.888819686956415,6.58653266331658
0.917595446575578,6.68663316582915
0.945943610800834,6.78673366834171
0.973876701555591,6.88683417085427
0.980904522613065,6.91238769405898
1.00368037552567,6.98693467336683
1.03382837381712,7.0870351758794
1.06355352030749,7.18713567839196
1.08100502512563,7.24672852982615
1.0940585321451,7.28723618090452
1.12587562339463,7.38733668341709
1.15726447235066,7.48743718592965
1.18110552763819,7.56449075151487
1.18889089479711,7.58753768844221
1.2222621355741,7.68763819095477
1.25520164899646,7.78773869346734
1.28120603015075,7.8677862502036
1.28827132188505,7.8878391959799
1.32309515299591,7.98793969849246
1.35748529686783,8.08804020100503
1.38130653266332,8.15824094970605
1.39224823263722,8.18814070351759
1.42843451546645,8.28824120603015
1.46418637445106,8.38834170854271
1.48140703517588,8.43713613138984
1.50083911974987,8.48844221105528
1.53830752378339,8.58854271356784
1.57534174941358,8.6886432160804
1.58150753768844,8.70550195954027
1.61404046270134,8.78874371859297
1.65271913061715,8.88884422110553
1.68160804020101,8.96445553791474
1.69156914030781,8.98894472361809
1.73183461127346,9.08904522613065
1.77165904571349,9.18914572864322
1.78170854271357,9.21468226691645
1.81284398663806,9.28924623115578
1.85419462862759,9.38934673366834
1.88180904522613,9.45691146433844
1.89587701041266,9.48944723618091
1.93870474444775,9.58954773869347
1.98108773429768,9.68964824120603
1.98190954773869,9.69160936305268
2.02530145387041,9.78974874371859
2.06911020589871,9.88984924623116
2.08201005025126,9.9196245148139
2.11407953018117,9.98994974874372
2.15927190844963,10.0900502512563
2.18211055276382,10.1411419095712
2.20511962912755,10.1901507537688
2.25165623361274,10.2902512562814
2.28221105527638,10.3566173271261
2.29849082886408,10.390351758794
2.34633479082169,10.4904522613065
2.38231155778894,10.5664455801555
2.39425268271647,10.5905527638191
2.44336947965759,10.6906532663317
2.48241206030151,10.7709709701015
2.4924568912304,10.7907537688442
2.54281417930136,10.8908542713568
2.58251256281407,10.9704956075756
2.59314867390412,10.9909547738693
2.64471613575286,11.0910552763819
2.68261306532663,11.1652860966973
2.69636790200808,11.1911557788945
2.74911710846687,11.291256281407
2.7827135678392,11.3555789522784
2.80215003987211,11.3913567839196
2.85605432399707,11.4914572864322
2.88281407035176,11.5415850257117
2.91052693154697,11.5915577889447
2.96556127373394,11.6916582914573
2.98291457286432,11.7234931481592
3.02152746183748,11.7917587939699
3.07766838488911,11.8918592964824
3.08301507537688,11.9014731504248
3.13517811467414,11.991959798995
3.18311557788945,12.0758134378159
3.19273354876119,12.0920603015075
3.25150344714825,12.1921608040201
3.28321608040201,12.2466210179131
3.31071143570298,12.2922613065327
3.37052649393286,12.3923618090452
3.38331658291457,12.4139396211332
3.43142725296672,12.4924623115578
3.48341708542714,12.5779989514127
3.49255964329685,12.5925628140704
3.55490082969505,12.6926633165829
3.5835175879397,12.738976724542
3.61781666186685,12.7927638190955
3.68115144062441,12.892864321608
3.68361809045226,12.8967932437583
3.74588485957644,12.9929648241206
3.78371859296482,13.0518513000504
3.81100753856584,13.0930653266332
3.87678204581901,13.1931658291457
3.88381909547739,13.2039568974109
3.94380103399413,13.2932663316583
3.98391959798995,13.3534519291453
4.01130498748835,13.3933668341709
4.07947198519479,13.4934673366834
4.08402010050251,13.5001957922758
4.14894511355234,13.593567839196
4.18412060301508,13.6445294433774
4.21899146511188,13.6936683417085
4.28422110552764,13.7862622560502
4.28965509279828,13.7937688442211
4.3615934631581,13.8938693467337
4.3843216080402,13.9257236883257
4.434333316373,13.9939698492462
4.48442211055276,14.062811886159
4.50777001230198,14.0940703517588
4.58200898005145,14.1941708542714
4.58452261306533,14.1975841112413
4.65758613007583,14.2942713567839
4.68462311557789,14.3303016847076
4.73393583393729,14.3943718592965
4.78472361809045,14.4608190173487
4.81109587565037,14.494472361809
4.88482412060302,14.5892081650775
4.88910302752536,14.5945728643216
4.96839787462976,14.6946733668342
4.98492462311558,14.7156790673436
5,14.7345736546637
5.04861214726576,14.7947738693467
5.08502512562814,14.8401730359733
5.12987592982722,14.8948743718593
5.1851256281407,14.9627128822959
5.21202560100238,14.9949748743719
5.28522613065327,15.0833546249808
5.29516150087145,15.0950753768844
5.37945320911825,15.195175879397
5.38532663316583,15.2021969569564
5.46499294333367,15.2952763819095
5.48542713567839,15.3193077642152
5.55158671587868,15.3953768844221
5.58552763819096,15.4346561263998
5.63926785198892,15.4954773869347
5.68562814070352,15.5482863600425
5.72806940841446,15.5955778894472
5.78572864321608,15.6602402331908
5.8180242460699,15.6956783919598
5.88582914572864,15.770557145935
5.90916509982323,15.7957788944724
5.98592964824121,15.8792742952668
6.00152464581042,15.8958793969849
6.08603015075377,15.9864268258582
6.09513556663194,15.9959798994975
6.18613065326633,16.092047968167
6.19003061476061,16.09608040201
6.2862311557789,16.1961691651146
6.28624267446773,16.1961809045226
6.38385595852865,16.2962814070352
6.38633165829146,16.2988358311375
6.48282421670881,16.3963819095477
6.48643216080402,16.4000515811458
6.58318098037541,16.4964824120603
6.58653266331658,16.4998434118259
6.68496033392869,16.5965829145729
6.68663316582915,16.5982370016532
6.78673366834171,16.6952652508425
6.78822590571137,16.6966834170854
6.88683417085427,16.7909605289914
6.89304554211594,16.796783919598
6.98693467336683,16.8853346110065
6.99942108669704,16.8968844221106
7.0870351758794,16.9784081431694
7.10738861776811,16.9969849246231
7.18713567839196,17.0702007582434
7.21698487903518,17.0970854271357
7.28723618090452,17.1607311326721
7.32824734048845,17.1971859296482
7.38733668341709,17.2500170397241
7.44121426041024,17.2972864321608
7.48743718592965,17.338075398923
7.55592474871384,17.3973869346734
7.58753768844221,17.4249223220611
7.67241883183178,17.4974874371859
7.68763819095477,17.5105731560754
7.78773869346734,17.5950569611604
7.79079341854122,17.5975879396985
7.8878391959799,17.6784534622189
7.91135095678755,17.6976884422111
7.98793969849246,17.7607011243867
8.03384999753284,17.7977889447236
8.08804020100503,17.8418124482459
8.15833558209226,17.8978894472362
8.18814070351759,17.9217993516375
8.28485408617556,17.9979899497487
8.28824120603015,18.0006731978728
8.38834170854271,18.0785531829908
8.41390905560851,18.0980904522613
8.48844221105528,18.1553607978222
8.54519061984613,18.1981909547739
8.58854271356784,18.2310908823097
8.67868892832474,18.2982914572864
8.6886432160804,18.3057527057625
8.78874371859297,18.3794583985647
8.81491851579898,18.398391959799
8.88884422110553,18.4521579132783
8.95369126444187,18.4984924623116
8.98894472361809,18.5238184624252
9.08904522613065,18.5944698408724
9.09499099328087,18.5985929648241
9.18914572864322,18.6642374305177
9.23944511458311,18.6986934673367
9.28924623115578,18.7329912989054
9.38648930586494,18.7987939698492
9.38934673366834,18.800737864253
9.48944723618091,18.8676491666413
9.53701898991791,18.8988944723618
9.58954773869347,18.9335787765947
9.68964824120603,18.998524289758
9.69038654997877,18.9989949748744
9.78974874371859,19.0626747912934
9.84758329513346,19.0990954773869
9.88984924623116,19.1258518724246
9.98994974874372,19.1881180067126
10.0080743896667,19.1991959798995
10.0900502512563,19.249562416083
10.1724316101799,19.2992964824121
10.1901507537688,19.3100492518674
10.2902512562814,19.3697357560265
10.3408799288748,19.3993969849246
10.390351758794,19.4285304096302
10.4904522613065,19.4864480546737
10.5134079151639,19.4994974874372
10.5905527638191,19.5435771599795
10.6903472740791,19.5995979899497
10.6906532663317,19.5997706418622
10.7907537688442,19.6552575663011
10.8723660446532,19.6996984924623
10.8908542713568,19.7098173078982
10.9909547738693,19.7636345514959
11.0594358417129,19.7997989949749
11.0910552763819,19.8165816632543
11.1911557788945,19.8687662468909
11.2519621123654,19.8998994974874
11.291256281407,19.920119833216
11.3913567839196,19.9707063084418
11.4503867144284,20
2.2,204
0.08,3.16666836652964
0.0812994532082681,3.18311557788945
0.0889632476470551,3.28321608040201
0.0963968574216142,3.38331658291457
0.103613707632932,3.48341708542714
0.110626082093419,3.5835175879397
0.117445249133685,3.68361809045226
0.124081570538262,3.78371859296482
0.130544596254456,3.88381909547739
0.136843147047303,3.98391959798995
0.142985386895992,4.08402010050251
0.148978886622677,4.18412060301508
0.154830679997769,4.28422110552764
0.160547313364604,4.3843216080402
0.166134889661513,4.48442211055276
0.171599107583601,4.58452261306533
0.176945296514281,4.68462311557789
0.180100502512563,4.74497636946426
0.183926078684395,4.78472361809045
0.193361020674373,4.88482412060302
0.202604568151499,4.98492462311558
0.211664332124632,5.08502512562814
0.220547478449311,5.1851256281407
0.229260761879824,5.28522613065327
0.237810556926251,5.38532663316583
0.246202885869613,5.48542713567839
0.25444344424354,5.58552763819096
0.262537624052501,5.68562814070352
0.270490534963664,5.78572864321608
0.278307023680961,5.88582914572864
0.280201005025126,5.91050015092918
0.288602896183953,5.98592964824121
0.299567906398355,6.08603015075377
0.31035403171377,6.18613065326633
0.320967015273662,6.2862311557789
0.331412328007941,6.38633165829146
0.341695185568913,6.48643216080402
0.351820563970263,6.58653266331658
0.36179321404648,6.68663316582915
0.3716176748379,6.78673366834171
0.380301507537688,6.87652717443453
0.381608137618167,6.88683417085427
0.394114872898666,6.98693467336683
0.406443694907034,7.0870351758794
0.418599594503076,7.18713567839196
0.430587355441186,7.28723618090452
0.442411565673171,7.38733668341709
0.454076627890373,7.48743718592965
0.465586769365705,7.58753768844221
0.47694605115068,7.68763819095477
0.480402010050251,7.718492024237
0.490003748309386,7.78773869346734
0.503706404230711,7.8878391959799
0.517236258635962,7.98793969849246
0.530597615635473,8.08804020100503
0.543794620506587,8.18814070351759
0.556831267413929,8.28824120603015
0.569711406666233,8.38834170854271
0.580502512562814,8.47321370135798
0.5828125263247,8.48844221105528
0.597818763177873,8.58854271356784
0.612651109946192,8.6886432160804
0.627313550534716,8.78874371859297
0.64180993348787,8.88884422110553
0.656143978053017,8.98894472361809
0.670319279908242,9.08904522613065
0.680603015075377,9.16246921797156
0.684946876632165,9.18914572864322
0.701070110446606,9.28924623115578
0.71702052879472,9.38934673366834
0.732801797039167,9.48944723618091
0.74841746515341,9.58954773869347
0.763870972514874,9.68964824120603
0.779165652451796,9.78974874371859
0.78070351758794,9.79991719722851
0.796217127782378,9.88984924623116
0.813310935036172,9.98994974874372
0.830234311295167,10.0900502512563
0.846990621545351,10.1901507537688
0.863583132088803,10.2902512562814
0.880015014365132,10.390351758794
0.880804020100503,10.3952047911519
0.898208713805548,10.4904522613065
0.916326496055625,10.5905527638191
0.934273834395423,10.6906532663317
0.952053905878485,10.7907537688442
0.969669799548135,10.8908542713568
0.980904522613065,10.9552839165919
0.987814312949974,10.9909547738693
1.00702894828091,11.0910552763819
1.02607094179965,11.1911557788945
1.04494336824352,11.291256281407
1.06364922093305,11.3913567839196
1.08100502512563,11.4850525326745
1.08231053068098,11.4914572864322
1.10253743376289,11.5915577889447
1.12259041343029,11.6916582914573
1.14247243520393,11.7917587939699
1.16218638939886,11.8918592964824
1.18110552763819,11.9887360623751
1.18179287207487,11.991959798995
1.20295824265555,12.0920603015075
1.22394912229241,12.1921608040201
1.24476836454279,12.2922613065327
1.2654187535324,12.3923618090452
1.28120603015075,12.46950957466
1.28630018124273,12.4924623115578
1.30833926823501,12.5925628140704
1.33020385436943,12.6926633165829
1.35189668127478,12.7927638190955
1.37342042647145,12.892864321608
1.38130653266332,12.9298261085934
1.39583433924309,12.9929648241206
1.41869004412196,13.0930653266332
1.44137167385603,13.1931658291457
1.46388186002061,13.2932663316583
1.48140703517588,13.3717880679162
1.48657560061862,13.3933668341709
1.51037323311981,13.4934673366834
1.53399497507218,13.593567839196
1.55744340745841,13.6936683417085
1.58072105486549,13.7937688442211
1.58150753768844,13.7971755772648
1.60536191516945,13.8938693467337
1.62987945405014,13.9939698492462
1.65422223963372,14.0940703517588
1.67839274547281,14.1941708542714
1.68160804020101,14.2075810182281
1.7037362363201,14.2942713567839
1.72910914394004,14.3943718592965
1.75430621474322,14.494472361809
1.77932986909974,14.5945728643216
1.78170854271357,14.6041536060231
1.80555494647149,14.6946733668342
1.83174626083007,14.7947738693467
1.85776096254282,14.8948743718593
1.88180904522613,14.988031600039
1.88370523836922,14.9949748743719
1.91086058149016,15.0950753768844
1.93783644222079,15.195175879397
1.9646351775576,15.2952763819095
1.98190954773869,15.3602244843258
1.99177432970907,15.3953768844221
2.01968337369725,15.4954773869347
2.04741270498854,15.5955778894472
2.07496462320507,15.6956783919598
2.08201005025126,15.7214393207338
2.10341024969852,15.7957788944724
2.13204423432265,15.8958793969849
2.16049846805122,15.9959798994975
2.18211055276382,16.0724873627273
2.1891102805816,16.09608040201
2.2186245912166,16.1961809045226
2.24795704945464,16.2962814070352
2.27710988254626,16.3963819095477
2.28221105527638,16.4140047913764
2.30723585094107,16.4964824120603
2.3374239213761,16.5965829145729
2.36743046205332,16.6966834170854
2.38231155778894,16.7466246152857
2.39794949630403,16.796783919598
2.42897194334294,16.8968844221106
2.45981114894565,16.9969849246231
2.48241206030151,17.0707781926352
2.49082818322961,17.0970854271357
2.52266505515854,17.1971859296482
2.55431714937647,17.2972864321608
2.58251256281407,17.3869726244446
2.5859271958611,17.3973869346734
2.61855974017817,17.4974874371859
2.65100613006662,17.5975879396985
2.68261306532663,17.6956548929531
2.68329565384762,17.6976884422111
2.71670623992914,17.7977889447236
2.74992944007545,17.8978894472362
2.7827135678392,17.9972210398441
2.78297752027271,17.9979899497487
2.81714956863488,18.0980904522613
2.85113313175981,18.1981909547739
2.88281407035176,18.2920236675918
2.88501244805957,18.2982914572864
2.91993036556473,18.398391959799
2.95465881892723,18.4984924623116
2.98291457286432,18.5803781161265
2.98943649465287,18.5985929648241
3.02508561508485,18.6986934673367
3.0605444021312,18.7987939698492
3.08301507537688,18.8625675840626
3.09628272863907,18.8988944723618
3.13264925813745,18.9989949748744
3.16882468489906,19.0990954773869
3.18311557788945,19.1388474023073
3.20558174723501,19.1991959798995
3.24265271413481,19.2992964824121
3.27953189993409,19.3993969849246
3.28321608040201,19.4094486218922
3.31736211989397,19.4994974874372
3.35512532856727,19.5995979899497
3.38331658291457,19.6747083500626
3.39301193000714,19.6996984924623
3.43165077039433,19.7997989949749
3.47009475873371,19.8998994974874
3.48341708542714,19.9347631193663
3.50916402859863,20
2.4,163
0.08,5.01870410859517
0.0832603862301648,5.08502512562814
0.0880854611700126,5.1851256281407
0.0928182713689804,5.28522613065327
0.0974622792814407,5.38532663316583
0.102020756040862,5.48542713567839
0.106496795300728,5.58552763819096
0.110893325846032,5.68562814070352
0.115213123104093,5.78572864321608
0.119458819668009,5.88582914572864
0.123632914932651,5.98592964824121
0.127737783931535,6.08603015075377
0.131775685452793,6.18613065326633
0.135748769503683,6.2862311557789
0.139659084185406,6.38633165829146
0.143508582033257,6.48643216080402
0.147299125871248,6.58653266331658
0.151032494225147,6.68663316582915
0.154710386333312,6.78673366834171
0.158334426790651,6.88683417085427
0.161906169857482,6.98693467336683
0.165427103461894,7.0870351758794
0.168898652921406,7.18713567839196
0.172322184407221,7.28723618090452
0.175699008172151,7.38733668341709
0.179030381561292,7.48743718592965
0.180100502512563,7.52002477341496
0.184182100902495,7.58753768844221
0.190154514545464,7.68763819095477
0.196049662426576,7.78773869346734
0.201869518230287,7.8878391959799
0.207615980969764,7.98793969849246
0.213290878706782,8.08804020100503
0.218895972042831,8.18814070351759
0.224432957398099,8.28824120603015
0.229903470093634,8.38834170854271
0.235309087250669,8.48844221105528
0.240651330519992,8.58854271356784
0.245931668653172,8.6886432160804
0.251151519926502,8.78874371859297
0.256312254427682,8.88884422110553
0.261415196214462,8.98894472361809
0.26646162535374,9.08904522613065
0.27145277984899,9.18914572864322
0.276389857463267,9.28924623115578
0.280201005025126,9.36735542240995
0.281757872817982,9.38934673366834
0.288769304234757,9.48944723618091
0.295707161466142,9.58954773869347
0.302572972586975,9.68964824120603
0.30936821855569,9.78974874371859
0.316094335131663,9.88984924623116
0.322752714696016,9.98994974874372
0.329344707981641,10.0900502512563
0.335871625717831,10.1901507537688
0.342334740194529,10.2902512562814
0.348735286750845,10.390351758794
0.35507446519223,10.4904522613065
0.361353441140338,10.5905527638191
0.3675733473194,10.6906532663317
0.373735284782653,10.7907537688442
0.379840324082136,10.8908542713568
0.380301507537688,10.8984858310189
0.387626552862012,10.9909547738693
0.395484249305425,11.0910552763819
0.403271345035876,11.1911557788945
0.410989097446601,11.291256281407
0.418638730635992,11.3913567839196
0.42622143657282,11.4914572864322
0.433738376210917,11.5915577889447
0.441190680555945,11.6916582914573
0.448579451686681,11.7917587939699
0.455905763733139,11.8918592964824
0.463170663813698,11.991959798995
0.470375172933275,12.0920603015075
0.477520286844478,12.1921608040201
0.480402010050251,12.2328655533201
0.485607410048217,12.2922613065327
0.494308993495161,12.3923618090452
0.50294057103764,12.4924623115578
0.511503260113435,12.5925628140704
0.519998151617132,12.6926633165829
0.528426310734186,12.7927638190955
0.536788777742477,12.892864321608
0.545086568782868,12.9929648241206
0.5533206766002,13.0930653266332
0.561492071256062,13.1931658291457
0.569601700814624,13.2932663316583
0.577650492002744,13.3933668341709
0.580502512562814,13.4291026879215
0.586630974621871,13.4934673366834
0.596091571190237,13.593567839196
0.605482756625001,13.6936683417085
0.614805542032745,13.7937688442211
0.62406091658664,13.8938693467337
0.633249848156286,13.9939698492462
0.642373283915089,14.0940703517588
0.651432150926166,14.1941708542714
0.660427356707649,14.2942713567839
0.669359789778266,14.3943718592965
0.678230320184022,14.494472361809
0.680603015075377,14.5214328584233
0.688086485722648,14.5945728643216
0.698258467526268,14.6946733668342
0.708361392196993,14.7947738693467
0.71839619106722,14.8948743718593
0.728363776754983,14.9949748743719
0.73826504366202,15.0950753768844
0.748100868455375,15.195175879397
0.757872110533194,15.2952763819095
0.767579612475327,15.3953768844221
0.777224200479328,15.4954773869347
0.78070351758794,15.5318230129703
0.787664816939827,15.5955778894472
0.798524711359597,15.6956783919598
0.809315565580638,15.7957788944724
0.820038251886495,15.8958793969849
0.830693626133221,15.9959798994975
0.841282528159311,16.09608040201
0.851805782182922,16.1961809045226
0.862264197186858,16.2962814070352
0.872658567291754,16.3963819095477
0.880804020100503,16.4753051160263
0.883260577863268,16.4964824120603
0.894801949119726,16.5965829145729
0.906273918711925,16.6966834170854
0.917677316318539,16.796783919598
0.929012956828714,16.8968844221106
0.940281640691506,16.9969849246231
0.951484154255049,17.0970854271357
0.962621270095837,17.1971859296482
0.973693747338438,17.2972864321608
0.980904522613065,17.362853646559
0.985123506348363,17.3973869346734
0.997282771444875,17.4974874371859
1.00937267323878,17.5975879396985
1.0213939986181,17.6976884422111
1.03334752115616,17.7977889447236
1.04523400141024,17.8978894472362
1.05705418721202,17.9979899497487
1.06880881394984,18.0980904522613
1.08049860484329,18.1981909547739
1.08100502512563,18.2025513865241
1.09324066745619,18.2982914572864
1.10596378291344,18.398391959799
1.11861786292029,18.4984924623116
1.13120365260632,18.5985929648241
1.14372188510206,18.6986934673367
1.15617328179528,18.7987939698492
1.16855855258042,18.8988944723618
1.18087839610145,18.9989949748744
1.18110552763819,19.0008502003521
1.19423736731202,19.0990954773869
1.20754724137141,19.1991959798995
1.22078790071526,19.2992964824121
1.23396006148913,19.3993969849246
1.24706442878112,19.4994974874372
1.26010169684834,19.5995979899497
1.27307254933763,19.6996984924623
1.28120603015075,19.7627871066844
1.2863811472179,19.7997989949749
1.30030692774188,19.8998994974874
1.31416283423058,20
2.6,126
0.08,7.95389949241092
0.081061435882169,7.98793969849246
0.0841438805314255,8.08804020100503
0.0871884093957224,8.18814070351759
0.0901959439227366,8.28824120603015
0.0931673723728114,8.38834170854271
0.09610355139379,8.48844221105528
0.0990053075035323,8.58854271356784
0.10187343848653,8.6886432160804
0.104708714710528,8.78874371859297
0.107511880368586,8.88884422110553
0.110283654651588,8.98894472361809
0.113024732855826,9.08904522613065
0.115735787429926,9.18914572864322
0.118417468965054,9.28924623115578
0.121070407132048,9.38934673366834
0.123695211568868,9.48944723618091
0.126292472721476,9.58954773869347
0.128862762641051,9.68964824120603
0.131406635740244,9.78974874371859
0.133924629510952,9.88984924623116
0.136417265205959,9.98994974874372
0.138885048486589,10.0900502512563
0.141328470038389,10.1901507537688
0.143748006156724,10.2902512562814
0.14614411930402,10.390351758794
0.148517258640296,10.4904522613065
0.1508678605285,10.5905527638191
0.15319634901608,10.6906532663317
0.155503136294105,10.7907537688442
0.157788623135196,10.8908542713568
0.160053199311419,10.9909547738693
0.162297243993232,11.0910552763819
0.164521126130514,11.1911557788945
0.166725204816623,11.291256281407
0.16890982963639,11.3913567839196
0.171075340998891,11.4914572864322
0.173222070455782,11.5915577889447
0.175350341005956,11.6916582914573
0.177460467387202,11.7917587939699
0.179552756355548,11.8918592964824
0.180100502512563,11.9182864080769
0.182911775715771,11.991959798995
0.186699718419467,12.0920603015075
0.190456432674082,12.1921608040201
0.19418242917758,12.2922613065327
0.197878206201825,12.3923618090452
0.201544249992474,12.4924623115578
0.205181035152903,12.5925628140704
0.208789025012939,12.6926633165829
0.212368671983104,12.7927638190955
0.215920417895063,12.892864321608
0.219444694328893,12.9929648241206
0.222941922927804,13.0930653266332
0.226412515700869,13.1931658291457
0.229856875314314,13.2932663316583
0.233275395371885,13.3933668341709
0.236668460684771,13.4934673366834
0.240036447531551,13.593567839196
0.243379723908617,13.6936683417085
0.246698649771456,13.7937688442211
0.249993577267232,13.8938693467337
0.253264850959001,13.9939698492462
0.256512808041945,14.0940703517588
0.259737778551951,14.1941708542714
0.262940085566862,14.2942713567839
0.266120045400705,14.3943718592965
0.269277967791187,14.494472361809
0.272414156080745,14.5945728643216
0.2755289073914,14.6946733668342
0.278622512793681,14.7947738693467
0.280201005025126,14.8461962562457
0.282369063347234,14.8948743718593
0.286797544148526,14.9949748743719
0.291196560297454,15.0950753768844
0.295566501286846,15.195175879397
0.29990774893717,15.2952763819095
0.304220677596717,15.3953768844221
0.308505654335319,15.4954773869347
0.31276303913182,15.5955778894472
0.316993185055548,15.6956783919598
0.321196438442026,15.7957788944724
0.325373139063126,15.8958793969849
0.329523620291888,15.9959798994975
0.33364820926219,16.09608040201
0.337747227023478,16.1961809045226
0.341820988690721,16.2962814070352
0.345869803589778,16.3963819095477
0.349893975398347,16.4964824120603
0.353893802282634,16.5965829145729
0.35786957702993,16.6966834170854
0.361821587177218,16.796783919598
0.365750115135959,16.8968844221106
0.369655438313194,16.9969849246231
0.373537829229089,17.0970854271357
0.377397555631051,17.1971859296482
0.380301507537688,17.2729384518181
0.381525022467803,17.2972864321608
0.386526165523067,17.3973869346734
0.391498615557002,17.4974874371859
0.396442699932843,17.5975879396985
0.40135874044318,17.6976884422111
0.406247053435638,17.7977889447236
0.411107949935028,17.8978894472362
0.415941735762102,17.9979899497487
0.420748711649003,18.0980904522613
0.425529173351539,18.1981909547739
0.430283411758375,18.2982914572864
0.435011712997244,18.398391959799
0.439714358538282,18.4984924623116
0.444391625294568,18.5985929648241
0.449043785719973,18.6986934673367
0.45367110790439,18.7987939698492
0.458273855666435,18.8988944723618
0.462852288643713,18.9989949748744
0.467406662380691,19.0990954773869
0.471937228414291,19.1991959798995
0.476444234357248,19.2992964824121
0.480402010050251,19.3876557064206
0.481053047853962,19.3993969849246
0.48657491698524,19.4994974874372
0.492068512096896,19.5995979899497
0.497534121261469,19.6996984924623
0.50297202817122,19.7997989949749
0.508382512226493,19.8998994974874
0.513765848621855,20


==> figures/data/eigenvalue_slice.csv <==
y_slc,h2_slc
5.08502512562814,34.2654613777595
5.1851256281407,34.6538159811982
5.28522613065327,35.0402036558157
5.38532663316583,35.4247100495951
5.48542713567839,35.8074170853101
5.58552763819096,36.1884032040944
5.68562814070352,36.5677435894185
5.78572864321608,36.9455103733716
5.88582914572864,37.3217728269343
5.98592964824121,37.6965975357392
6.08603015075377,38.0700485626578
6.18613065326633,38.4421875984055
6.2862311557789,38.8130741012328
6.38633165829146,39.1827654266618
6.48643216080402,39.5513169481265
6.58653266331658,39.9187821692927
6.68663316582915,40.2852128287532
6.78673366834171,40.6506589977301
6.88683417085427,41.0151691713521
6.98693467336683,41.3787903540243
7.0870351758794,41.7415681393559
7.18713567839196,42.1035467850735
7.28723618090452,42.4647692833044
7.38733668341709,42.8252774265827
7.48743718592965,43.1851118698988
7.58753768844221,43.5443121890873
7.68763819095477,43.9029169358176
7.78773869346734,44.2609636894373
7.8878391959799,44.6184891058894
7.98793969849246,44.9755289639122
8.08804020100503,45.3321182087103
8.18814070351759,45.6882909932722
8.28824120603015,46.0440807174936
8.38834170854271,46.3995200652562
8.48844221105528,46.7546410395971
8.58854271356784,47.1094749960966
8.6886432160804,47.4640526745985
8.78874371859297,47.8184042293746
8.88884422110553,48.1725592578289
8.98894472361809,48.5265468278392
9.08904522613065,48.8803955038172
9.18914572864322,49.2341333715714
9.28924623115578,49.5877880620438
9.38934673366834,49.9413867739924
9.48944723618091,50.2949562956814
9.58954773869347,50.648523025641
9.68964824120603,51.0021129925523
9.78974874371859,51.3557518743094
9.88984924623116,51.7094650163079
9.98994974874372,52.0632774490057
10.0900502512563,52.4172139047988
10.1901507537688,52.7712988342519
10.2902512562814,53.1255564217226
10.390351758794,53.480010600413
10.4904522613065,53.8346850668834
10.5905527638191,54.1896032950578
10.6906532663317,54.5447885497525
10.7907537688442,54.9002638997534
10.8908542713568,55.2560522304695
10.9909547738693,55.6121762561867
11.0910552763819,55.9686585319451
11.1911557788945,56.3255214650616
11.291256281407,56.6827873263193
11.3913567839196,57.040478260842
11.4914572864322,57.3986162986742
11.5915577889447,57.7572233650819
11.6916582914573,58.1163212905937
11.7917587939699,58.4759318207958
11.8918592964824,58.8360766258973
11.991959798995,59.1967773100797
12.0920603015075,59.5580554206449
12.1921608040201,59.9199324569737
12.2922613065327,60.2824298793088
12.3923618090452,60.6455691173728
12.4924623115578,61.0093715788342
12.5925628140704,61.3738586576305
12.6926633165829,61.7390517421608
12.7927638190955,62.1049722233567
12.892864321608,62.4716415026419
12.9929648241206,62.8390809997898
13.0930653266332,63.2073121606879
13.1931658291457,63.5763564650178
13.2932663316583,63.9462354338593
13.3933668341709,64.3169706372273
13.4934673366834,64.6885837015483
13.593567839196,65.0610963170852
13.6936683417085,65.4345302453173
13.7937688442211,65.8089073262838
13.8938693467337,66.1842494858961
13.9939698492462,66.5605787432278
14.0940703517588,66.9379172177884
14.1941708542714,67.3162871367868
14.2942713567839,67.695710842393
14.3943718592965,68.0762107990017
14.494472361809,68.4578096005075
14.5945728643216,68.840529977595
14.6946733668342,69.224394805052
14.7947738693467,69.6094271091117
14.8948743718593,69.9956500748286
14.9949748743719,70.3830870534966
15.0950753768844,70.7717615701133
15.195175879397,71.1616973308977
15.2952763819095,71.552918230867
15.3953768844221,71.9454483614791
15.4954773869347,72.3393120183455
15.5955778894472,72.7345337090227
15.6956783919598,73.1311381608869
15.7957788944724,73.5291503290981
15.8958793969849,73.9285954046613
15.9959798994975,74.3294988225892
16.09608040201,74.7318862701742
16.1961809045226,75.1357836953757
16.2962814070352,75.5412173153296
16.3963819095477,75.9482136249856
16.4964824120603,76.3567994058805
16.5965829145729,76.7670017350539
16.6966834170854,77.1788479941127
16.796783919598,77.5923658784524
16.8968844221106,78.0075834066426
16.9969849246231,78.424528929983
17.0970854271357,78.8432311422391
17.1971859296482,79.2637190895652
17.2972864321608,79.6860221806209
17.3973869346734,80.1101701968925
17.4974874371859,80.5361933032249
17.5975879396985,80.9641220585746
17.6976884422111,81.393987426992
17.7977889447236,81.8258207888421
17.8978894472362,82.2596539522736
17.9979899497487,82.695519164946
18.0980904522613,83.1334491260245
18.1981909547739,83.5734769984536
18.2982914572864,84.0156364215197
18.398391959799,84.4599615237147
18.4984924623116,84.9064869359103
18.5985929648241,85.3552478048571
18.6986934673367,85.806279807019
18.7987939698492,86.2596191627565
18.8988944723618,86.7153026508722
18.9989949748744,87.1733676235309
19.0990954773869,87.6338520215704
19.1991959798995,88.0967943902155
19.2992964824121,88.5622338952124
19.3993969849246,89.0302103393975
19.4994974874372,89.5007641797184
19.5995979899497,89.9739365447229
19.6996984924623,90.4497692525347
19.7997989949749,90.9283048293331
19.8998994974874,91.4095865283568
20,91.8936583494506


==> figures/data/performance_span.csv <==
p_swp,h2_rb,h2_min,h2_max
0.0025,878.46885111413,293.086072358846,782.882598820005
0.005,621.87443027244,204.720285334156,563.509778667869
0.0075,508.334418584725,174.911854832076,459.381110265333
0.01,440.731115439345,152.659618606865,396.359268765821
0.015,360.67711815195,122.967600441174,318.303398785141
0.02,313.072030089097,104.717298882293,283.751104845723
0.025,280.665408745626,95.6434657166459,251.604403484625
0.03,256.804433828454,86.3701854232352,234.117078997092
0.04,223.437308789492,73.4910571181611,198.443245006417
0.05,200.790075602953,66.1106312345485,180.574620787802
0.06,184.167314200749,60.3581679893224,166.697737329118
0.07,171.32464556174,55.8566316279493,150.301225754819
0.08,161.036632641478,52.6008619884616,143.689752491599
0.09,152.570213788503,49.6801357408902,134.344699750658
0.1,145.456546804415,47.4170365761414,128.232465642228
0.12,134.119412514918,42.5750720796366,119.707479798779
0.14,125.445799625724,39.5765215870908,109.813856110948
0.16,118.574313938132,37.4214817951751,105.728004027921
0.18,112.990353860476,34.6492884202413,98.1172395636247
0.2,108.365334665663,33.3637313558145,95.8976457289571
0.22,104.478520860904,32.0557321390815,92.4584561019008
0.24,101.175587789939,30.4984760115347,88.4385955823792
0.26,98.3451234000069,29.434058489932,84.7314529782164
0.28,95.9045634416301,28.1428769079482,83.1600729072664
0.3,93.7913915948637,26.9703173120652,81.8303277447528
0.34,90.3649949397513,26.0220667474438,78.2753524256065
0.38,87.7915731930404,24.633987079982,75.3267620335443
0.42,85.8974591944632,23.1700774305161,72.9957700845456
0.46,84.5707635590444,21.978428217511,71.3468750327921
0.5,83.7405331588254,21.502617145531,70.0247240258105
0.54,83.3652996987396,20.4292092432402,68.8271236278054
0.58,83.4270352264608,19.9126386264016,68.4560031929273
0.62,83.9286757519583,19.3274007600553,68.0360253879403
0.66,84.8945182481492,18.5952900303449,67.5807991378643
0.7,86.3735999920822,18.1448599625156,67.6128578364576
0.74,88.4470247528577,17.495871783654,67.8948941969568
0.78,91.2415392597952,17.1875650533539,68.7958820054672
0.82,94.9543082632608,16.8439679434638,69.716339713916
0.84,97.2466655054702,16.6552459714519,70.1267856271846
0.86,99.8998403914287,16.4501482840925,70.8692451405459
0.88,102.986870718362,16.3400250524768,71.8318695600107
0.9,106.605351529017,16.074939256865,72.8912863569235
0.92,110.888863110091,16.0206991413956,74.164238168392
0.94,116.025682424981,15.7782897123962,75.8549097194436
0.96,122.290973897554,15.6633354539938,77.6997500199269
0.98,130.105656088169,15.5019701922754,79.6170620811945
1,140.152703458367,15.3645035005548,82.4011661401222

